Fast Quantization of Stochastic Volatility Models

Recursive Marginal Quantization (RMQ) allows fast approximation of solutions to stochastic differential equations in one-dimension. When applied to two factor models, RMQ is inefficient due to the fact that the optimization problem is usually performed using stochastic methods, e.g., Lloyd's algorithm or Competitive Learning Vector Quantization. In this paper, a new algorithm is proposed that allows RMQ to be applied to two-factor stochastic volatility models, which retains the efficiency of gradient-descent techniques. By margining over potential realizations of the volatility process, a significant decrease in computational effort is achieved when compared to current quantization methods. Additionally, techniques for modelling the correct zero-boundary behaviour are used to allow the new algorithm to be applied to cases where the previous methods would fail. The proposed technique is illustrated for European options on the Heston and Stein-Stein models, while a more thorough application is considered in the case of the popular SABR model, where various exotic options are also priced.

==> Figures/ExecutionTimes.txt <==
rmq_sv_fast: 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
Elapsed time is 16.381502 seconds.
mc_European
Elapsed time is 12.293140 seconds.
Elapsed time is 12.374102 seconds.
Elapsed time is 12.512583 seconds.
Elapsed time is 12.488015 seconds.
Elapsed time is 12.441396 seconds.
Elapsed time is 12.286792 seconds.
Elapsed time is 12.287670 seconds.
mc_Bermudan
Elapsed time is 14.008629 seconds.
Elapsed time is 13.542398 seconds.
Elapsed time is 13.938670 seconds.
Elapsed time is 14.163873 seconds.
Elapsed time is 14.544591 seconds.
Elapsed time is 15.381976 seconds.
Elapsed time is 15.167146 seconds.
mc_barrier
Elapsed time is 12.810117 seconds.
Elapsed time is 12.607166 seconds.
Elapsed time is 12.606180 seconds.
Elapsed time is 12.669918 seconds.
Elapsed time is 12.595678 seconds.
Elapsed time is 12.561421 seconds.
Elapsed time is 12.570315 seconds.
Elapsed time is 12.673907 seconds.
Elapsed time is 12.563088 seconds.
Elapsed time is 12.521060 seconds.
Elapsed time is 12.505415 seconds.
Elapsed time is 12.489929 seconds.
Elapsed time is 12.497483 seconds.
Elapsed time is 12.500810 seconds.
Elapsed time is 12.471713 seconds.
Elapsed time is 12.475678 seconds.
Elapsed time is 12.472588 seconds.
Elapsed time is 12.494775 seconds.
Elapsed time is 12.500290 seconds.
Elapsed time is 12.565605 seconds.
mc_corridor
Elapsed time is 12.879533 seconds.
Elapsed time is 12.894383 seconds.
Elapsed time is 12.932286 seconds.
Elapsed time is 12.901989 seconds.
Elapsed time is 12.861450 seconds.
Elapsed time is 12.902179 seconds.
Elapsed time is 12.861823 seconds.
Elapsed time is 12.940244 seconds.
Elapsed time is 12.878518 seconds.
Elapsed time is 12.864864 seconds.
Elapsed time is 12.861510 seconds.
Elapsed time is 12.861610 seconds.
Elapsed time is 12.856657 seconds.
Elapsed time is 12.859923 seconds.
Elapsed time is 12.850593 seconds.
Elapsed time is 12.856177 seconds.
